Statistics of velocity gradients in wall-bounded shear flow turbulence

The statistical properties of velocity gradients in a wall-bounded turbulent channel flow are discussed on the basis of three-dimensional direct numerical simulations. Our analysis is concentrated on the trend of the statistical properties of the local enstrophy ${\bm \omega}^2({\bm x},t)$ and the energy dissipation rate $\epsilon({\bm x},t)$ with increasing distance from the wall. We detect a sensitive dependence of the largest amplitudes of both fields (which correspond with the tail of the distribution) on the spectral resolution. The probability density functions of each single field as well as their joint distribution vary significantly with increasing distance from the wall. The largest fluctuations of the velocity gradients are found in the logarithmic layer. This is in agreement with recent experiments which observe a bursting of hairpin vortex packets into the logarithmic region.

==> grad6_abstract.txt <==
The statistical properties of velocity gradients in a wall-bounded turbulent channel flow are 
discussed on the basis of three-dimensional direct numerical simulations. Our analysis is 
concentrated on the trend of the statistical properties of the local enstrophy 
${\bm \omega}^2({\bm x},t)$ and the energy dissipation rate $\epsilon({\bm x},t)$ with increasing distance
from the wall. We detect a sensitive dependence of the largest amplitudes of both fields (which correspond 
with the tail of the distribution) on the spectral resolution. The probability density functions of each 
single field as well as their joint distribution vary significantly with increasing distance from the wall. 
The largest fluctuations of the velocity gradients are found in the logarithmic layer. This is in agreement 
with recent experiments which observe a bursting of hairpin vortex packets into the logarithmic region.  

